On the Computational Complexity of Satisfiability Solving for String Theories

Satisfiability solvers are increasingly playing a key role in software verification, with particularly effective use in the analysis of security vulnerabilities. String processing is a key part of many software applications, such as browsers and web servers. These applications are susceptible to attacks through malicious data received over network. Automated tools for analyzing the security of such applications, thus need to reason about strings. For efficiency reasons, it is desirable to have a solver that treats strings as first-class types. In this paper, we present some theories of strings that are useful in a software security context and analyze the computational complexity of the presented theories. We use this complexity analysis to motivate a byte-blast approach which employs a Boolean encoding of the string constraints to a corresponding Boolean satisfiability problem.

==> abstract.txt <==
String processing is a key part of many software applications,
such as browsers and web servers, that can receive malicious data
over the network. Automated tools for analyzing the security
of such applications thus need to reason about strings. For 
efficiency reasons, it is desirable to have a solver that treats
strings as first-class types. In this paper, we present some theories
of strings that have been found to be useful in a software security 
context. We analyze the complexity of the presented theories, showing 
the satisfiability problem is NP-hard even for a very minimal fragment
of string logic involving a sub-string containment operator. We then
present an abstraction-based decision procedure that performs an
encoding to SAT. An experimental evaluation demonstrates the
utility of the proposed decision procedure.

